Breaking the Mold: Nonlinear Ranking Function Synthesis Without Templates

This paper studies the problem of synthesizing (lexicographic) polynomial ranking functions for loops that can be described in polynomial arithmetic over integers and reals. While the analogous ranking function synthesis problem for linear arithmetic is decidable, even checking whether a given function ranks an integer loop is undecidable in the nonlinear setting. We side-step the decidability barrier by working within the theory of linear integer/real rings (LIRR) rather than the standard model of arithmetic. We develop a termination analysis that is guaranteed to succeed if a loop (expressed as a formula) admits a (lexicographic) polynomial ranking function. In contrast to template-based ranking function synthesis in real arithmetic, our completeness result holds for lexicographic ranking functions of unbounded dimension and degree, and effectively subsumes linear lexicographic ranking function synthesis for linear integer loops.

==> figures/linear/2ls.dat <==
1 0.079503
2 0.082441
3 0.085035
4 0.092779
5 0.097981
6 0.098492
7 0.099640
8 0.102089
9 0.102420
10 0.107003
11 0.110202
12 0.110347
13 0.110657
14 0.117049
15 0.118410
16 0.118585
17 0.123643
18 0.123710
19 0.125166
20 0.126221
21 0.126263
22 0.130001
23 0.130918
24 0.132286
25 0.132389
26 0.133154
27 0.136498
28 0.137077
29 0.139009
30 0.139478
31 0.140063
32 0.140262
33 0.140455
34 0.141943
35 0.145208
36 0.145255
37 0.145258
38 0.145311
39 0.147946
40 0.148700
41 0.148734
42 0.150486
43 0.153533
44 0.158494
45 0.160261
46 0.160308
47 0.162646
48 0.162950
49 0.164964
50 0.166449
51 0.168079
52 0.168623
53 0.169741
54 0.173279
55 0.176712
56 0.177292
57 0.177633
58 0.178737
59 0.178786
60 0.179802
61 0.182837
62 0.183193
63 0.184008
64 0.184499
65 0.186665
66 0.188934
67 0.194805
68 0.197709
69 0.200011
70 0.200201
71 0.201959
72 0.207776
73 0.208232
74 0.209331
75 0.213451
76 0.220572
77 0.221446
78 0.223896
79 0.224883
80 0.224929
81 0.225518
82 0.227305
83 0.229739
84 0.230293
85 0.231588
86 0.237576
87 0.238561
88 0.244826
89 0.245612
90 0.248983
91 0.249346
92 0.251926
93 0.252035
94 0.253459
95 0.254304
96 0.255890
97 0.263629
98 0.265820
99 0.268468
100 0.272024
101 0.273615
102 0.280133
103 0.312009
104 0.332743
105 0.337147
106 0.350749
107 0.359794
108 0.367930
109 0.374021
110 0.376700
111 0.381800
112 0.408588
113 0.503776
114 0.608925


==> figures/linear/ComPACT-llrf-only-no-phase.dat <==
1 0.304739
2 0.306858
3 0.306864
4 0.311092
5 0.316412
6 0.318497
7 0.319555
8 0.324988
9 0.330823
10 0.332792
11 0.333002
12 0.334102
13 0.336664
14 0.338042
15 0.339148
16 0.340470
17 0.340995
18 0.341095
19 0.341107
20 0.341280
21 0.341930
22 0.342615
23 0.343645
24 0.344163
25 0.344217
26 0.344338
27 0.345743
28 0.348203
29 0.350351
30 0.350866
31 0.356836
32 0.358174
33 0.359601
34 0.359615
35 0.360116
36 0.361412
37 0.361532
38 0.362539
39 0.363489
40 0.364458
41 0.367016
42 0.367274
43 0.370447
44 0.370466
45 0.372093
46 0.372519
47 0.373189
48 0.373294
49 0.373968
50 0.378331
51 0.379014
52 0.379143
53 0.380028
54 0.380646
55 0.382205
56 0.382234
57 0.384535
58 0.385342
59 0.385366
60 0.385664
61 0.386316
62 0.386783
63 0.387188
64 0.393897
65 0.395734
66 0.395765
67 0.397497
68 0.398532
69 0.398689
70 0.399207
71 0.399350
72 0.399556
73 0.400190
74 0.400997
75 0.401600
76 0.401842
77 0.402869
78 0.404939
79 0.405810
80 0.410491
81 0.411986
82 0.414283
83 0.414404
84 0.415577
85 0.415785
86 0.418422
87 0.419502
88 0.419801
89 0.420736
90 0.420890
91 0.423590
92 0.431428
93 0.433520
94 0.438597
95 0.438760
96 0.442761
97 0.452819
98 0.454188
99 0.455813
100 0.460164
101 0.462721
102 0.463318
103 0.467359
104 0.468452
105 0.470028
106 0.471111
107 0.472024
108 0.484228
109 0.494006
110 0.501358
111 0.509816
112 0.522351
113 0.524156
114 0.527756
115 0.578364
116 0.600202
117 0.603338
118 0.604168
119 0.631829
120 0.676972


==> figures/linear/ComPACT-llrf-only-with-phase.dat <==
1 0.352175
2 0.360109
3 0.369748
4 0.380909
5 0.383070
6 0.384163
7 0.388943
8 0.389273
9 0.390873
10 0.392277
11 0.394707
12 0.395337
13 0.395965
14 0.397500
15 0.397847
16 0.398369
17 0.398541
18 0.400443
19 0.400591
20 0.403575
21 0.405055
22 0.405621
23 0.405669
24 0.407100
25 0.407476
26 0.407640
27 0.410243
28 0.410339
29 0.411897
30 0.413810
31 0.414614
32 0.416040
33 0.416564
34 0.417189
35 0.420788
36 0.422403
37 0.424354
38 0.425123
39 0.425966
40 0.426179
41 0.427825
42 0.428172
43 0.428786
44 0.429963
45 0.431814
46 0.435623
47 0.437591
48 0.439325
49 0.441821
50 0.442765
51 0.445267
52 0.446006
53 0.446355
54 0.447433
55 0.447916
56 0.448158
57 0.452167
58 0.456070
59 0.456708
60 0.456811
61 0.456977
62 0.457360
63 0.459747
64 0.460981
65 0.461195
66 0.461437
67 0.461593
68 0.463860
69 0.465242
70 0.466456
71 0.467689
72 0.468166
73 0.468369
74 0.469256
75 0.479275
76 0.484100
77 0.486943
78 0.487996
79 0.488273
80 0.489795
81 0.490357
82 0.492779
83 0.501768
84 0.503072
85 0.503116
86 0.503267
87 0.511179
88 0.512670
89 0.515378
90 0.518126
91 0.518757
92 0.530607
93 0.533539
94 0.539752
95 0.544779
96 0.547935
97 0.557297
98 0.558204
99 0.558750
100 0.563637
101 0.564594
102 0.565629
103 0.568151
104 0.568488
105 0.570375
106 0.572028
107 0.572196
108 0.572374
109 0.577112
110 0.580244
111 0.581714
112 0.583361
113 0.584012
114 0.586566
115 0.593062
116 0.594323
117 0.610769
118 0.611404
119 0.623407
120 0.628364
121 0.633473
122 0.633576
123 0.643069
124 0.665417
125 0.666048
126 0.689016
127 0.693597
128 0.725402
129 0.738234
130 0.739716
131 0.748726
132 0.827508
133 0.829034
134 0.886369
135 1.098341
136 1.143796
137 1.211635
138 1.301718


==> figures/linear/ComPACT.dat <==
1 0.330866
2 0.358702
3 0.359612
4 0.367548
5 0.378943
6 0.380053
7 0.387890
8 0.391573
9 0.392450
10 0.393716
11 0.394045
12 0.394406
13 0.396266
14 0.396939
15 0.400269
16 0.401748
17 0.405848
18 0.405984
19 0.406013
20 0.406370
21 0.410341
22 0.410702
23 0.411429
24 0.414107
25 0.414972
26 0.416655
27 0.416743
28 0.416836
29 0.418823
30 0.420021
31 0.420689
32 0.425632
33 0.425650
34 0.426554
35 0.427091
36 0.427755
37 0.429205
38 0.429807
39 0.429816
40 0.430291
41 0.431692
42 0.432302
43 0.433814
44 0.434169
45 0.434303
46 0.434773
47 0.437591
48 0.439588
49 0.440011
50 0.440378
51 0.443532
52 0.444051
53 0.444549
54 0.447050
55 0.447642
56 0.448554
57 0.450185
58 0.450406
59 0.450475
60 0.453698
61 0.455520
62 0.455720
63 0.456826
64 0.457107
65 0.459400
66 0.461279
67 0.461345
68 0.462940
69 0.465086
70 0.465123
71 0.465806
72 0.466538
73 0.468337
74 0.468599
75 0.476775
76 0.479355
77 0.479706
78 0.480558
79 0.480854
80 0.490248
81 0.492024
82 0.494157
83 0.495940
84 0.496569
85 0.499350
86 0.511333
87 0.514448
88 0.516155
89 0.517153
90 0.532489
91 0.533424
92 0.536000
93 0.540085
94 0.540466
95 0.542317
96 0.542945
97 0.550692
98 0.558947
99 0.560032
100 0.561329
101 0.563257
102 0.567072
103 0.568316
104 0.570376
105 0.572008
106 0.573871
107 0.575075
108 0.579434
109 0.581468
110 0.585725
111 0.586434
112 0.587923
113 0.589258
114 0.591634
115 0.592620
116 0.594353
117 0.597003
118 0.607456
119 0.607900
120 0.611515
121 0.614964
122 0.617973
123 0.619867
124 0.633140
125 0.637018
126 0.640984
127 0.642380
128 0.656515
129 0.683237
130 0.720692
131 0.740039
132 0.746131
133 0.759315
134 0.788440
135 0.825399
136 0.906667
137 1.081449
138 1.104425
139 1.209714
140 1.238749


==> figures/linear/compact-prf-no-phase.dat <==
1 0.254399
2 0.272400
3 0.295843
4 0.299864
5 0.305634
6 0.307532
7 0.308770
8 0.309895
9 0.310301
10 0.313993
11 0.314221
12 0.315513
13 0.316179
14 0.316721
15 0.317400
16 0.317811
17 0.318130
18 0.318141
19 0.319403
20 0.321322
21 0.321377
22 0.323799
23 0.323876
24 0.323954
25 0.327117
26 0.327468
27 0.328339
28 0.329066
29 0.329527
30 0.331669
31 0.332915
32 0.334275
33 0.334988
34 0.335657
35 0.337169
36 0.337381
37 0.337513
38 0.338155
39 0.340517
40 0.341607
41 0.344370
42 0.348156
43 0.349600
44 0.350615
45 0.352438
46 0.352904
47 0.353192
48 0.353589
49 0.354114
50 0.357695
51 0.363145
52 0.371341
53 0.384308
54 0.387842
55 0.388147
56 0.388824
57 0.391974
58 0.393958
59 0.404036
60 0.405969
61 0.409597
62 0.410462
63 0.431725
64 0.438709
65 0.463345
66 0.477574
67 0.482604
68 0.483484
69 0.487497
70 0.499162
71 0.503492
72 0.534805
73 0.539020
74 0.543465
75 0.544669
76 0.546203
77 0.548424
78 0.549124
79 0.554412
80 0.562668
81 0.574008
82 0.594217
83 0.597170
84 0.599424
85 0.601532
86 0.608046
87 0.608197
88 0.609076
89 0.612196
90 0.620036
91 0.623462
92 0.629827
93 0.631161
94 0.637869
95 0.644131
96 0.647398
97 0.648510
98 0.649781
99 0.651640
100 0.652450
101 0.655539
102 0.663287
103 0.664161
104 0.669188
105 0.677466
106 0.678918
107 0.679054
108 0.690710
109 0.696719
110 0.744905
111 0.746025
112 0.746207
113 0.817579
114 0.867791
115 0.880804
116 1.162504
117 1.244737
118 1.264134


==> figures/linear/compact-prf.dat <==
1 0.263776
2 0.301704
3 0.424829
4 0.443701
5 0.446744
6 0.449843
7 0.451956
8 0.455216
9 0.455497
10 0.465562
11 0.466850
12 0.471015
13 0.472300
14 0.476673
15 0.478698
16 0.481937
17 0.492631
18 0.492785
19 0.493143
20 0.495263
21 0.496861
22 0.497556
23 0.498572
24 0.498687
25 0.501533
26 0.503984
27 0.505993
28 0.506674
29 0.512828
30 0.517882
31 0.518903
32 0.520595
33 0.525210
34 0.533981
35 0.535134
36 0.535144
37 0.538021
38 0.538473
39 0.547938
40 0.557308
41 0.557698
42 0.563851
43 0.564439
44 0.569621
45 0.576085
46 0.596267
47 0.635171
48 0.646044
49 0.648091
50 0.654779
51 0.655791
52 0.657259
53 0.669711
54 0.670706
55 0.674031
56 0.676429
57 0.697708
58 0.699881
59 0.702094
60 0.704906
61 0.712827
62 0.713416
63 0.716501
64 0.719838
65 0.729499
66 0.733136
67 0.737281
68 0.747408
69 0.764425
70 0.765056
71 0.766102
72 0.767539
73 0.790518
74 0.803305
75 0.825897
76 0.850839
77 0.860618
78 0.899438
79 0.901235
80 0.923912
81 0.930530
82 0.944322
83 0.965320
84 0.965658
85 0.967027
86 0.976296
87 0.985460
88 0.992790
89 0.995934
90 0.997131
91 0.997831
92 1.011463
93 1.024318
94 1.033338
95 1.046005
96 1.058620
97 1.070053
98 1.079535
99 1.095580
100 1.099856
101 1.109301
102 1.129904
103 1.137376
104 1.137907
105 1.137908
106 1.149762
107 1.181707
108 1.185147
109 1.188620
110 1.196013
111 1.218185
112 1.246163
113 1.250009
114 1.296936
115 1.301854
116 1.346402
117 1.372443
118 1.378130
119 1.382065
120 1.428584
121 1.437214
122 1.482716
123 1.492119
124 1.560219
125 1.842584
126 2.178394
127 2.413513
128 2.502585
129 3.155300
130 5.223927
131 9.604224
132 12.327882


==> figures/linear/uautomizer.dat <==
1 5.644457
2 5.904090
3 6.195879
4 6.211706
5 6.426893
6 6.699231
7 6.703428
8 6.736899
9 6.737193
10 6.948042
11 7.056207
12 7.074866
13 7.154004
14 7.164378
15 7.177662
16 7.180187
17 7.217946
18 7.224610
19 7.280911
20 7.284719
21 7.284762
22 7.306823
23 7.306972
24 7.370697
25 7.371187
26 7.373905
27 7.428157
28 7.448223
29 7.456319
30 7.463011
31 7.504975
32 7.521595
33 7.526071
34 7.526984
35 7.554547
36 7.588973
37 7.589134
38 7.589395
39 7.594851
40 7.600375
41 7.606087
42 7.608572
43 7.618100
44 7.659854
45 7.704879
46 7.706391
47 7.713551
48 7.727553
49 7.811612
50 7.848951
51 7.866605
52 7.870170
53 7.872326
54 7.886680
55 7.890654
56 7.899865
57 7.909692
58 7.918672
59 7.937146
60 7.948721
61 7.956760
62 7.969019
63 7.977796
64 7.988334
65 8.019688
66 8.062076
67 8.067813
68 8.108937
69 8.109955
70 8.131232
71 8.149239
72 8.297903
73 8.318542
74 8.341297
75 8.373990
76 8.377960
77 8.459921
78 8.461608
79 8.475931
80 8.518404
81 8.528167
82 8.540533
83 8.563329
84 8.588380
85 8.631276
86 8.638767
87 8.664078
88 8.728587
89 8.732190
90 8.746209
91 8.751054
92 8.772004
93 8.781839
94 8.792107
95 9.013855
96 9.047332
97 9.138326
98 9.308986
99 9.590564
100 9.603827
101 9.634061
102 9.667089
103 9.685683
104 9.724608
105 9.749114
106 9.750622
107 9.766815
108 9.792581
109 9.832306
110 9.860330
111 9.874794
112 9.880533
113 9.978279
114 10.003666
115 10.019027
116 10.045872
117 10.334708
118 10.357581
119 10.408797
120 10.436625
121 10.456417
122 10.613362
123 10.634275
124 10.788473
125 10.844893
126 11.037133
127 11.053275
128 11.123817
129 11.217164
130 11.220145
131 11.375947
132 11.397615
133 11.516613
134 11.517512
135 11.624577
136 12.059004
137 12.138182
138 12.263240
139 12.376385
140 12.766149
141 13.052899
142 13.160829
143 13.285445
144 13.398050
145 13.447128
146 14.416118
147 14.693182
148 15.545944
149 15.862326
150 17.595619
151 19.140982
152 19.298014
153 22.525767
154 23.354616
155 23.715817
156 23.957992
157 25.196573
158 25.897832
159 29.447625
160 43.387635


==> figures/nonlinear/ComPACT-llrf-only-no-phase.dat <==
1 0.340505
2 0.341484
3 0.456287


==> figures/nonlinear/ComPACT-llrf-only-with-phase.dat <==
1 0.401068
2 0.415040
3 0.765813
4 0.934238


==> figures/nonlinear/ComPACT.dat <==
1 0.411391
2 0.769777
3 0.897353
4 0.939178


==> figures/nonlinear/compact-prf-no-phase.dat <==
1 0.344937
2 0.350945
3 0.351665
4 0.357348
5 0.360222
6 0.372488
7 0.386937
8 0.392581
9 0.421304
10 0.441531
11 1.317910
12 1.375461
13 1.442360
14 1.448408
15 1.466163
16 1.470526
17 1.478646


==> figures/nonlinear/compact-prf.dat <==
1 0.569510
2 0.633056
3 0.649764
4 0.657060
5 0.666473
6 0.726802
7 0.742215
8 0.814290
9 0.937056
10 2.235841
11 4.033859
12 4.459282
13 6.374396
14 6.652393
15 6.987137
16 7.082557
17 7.500232


==> figures/nonlinear/uautomizer.dat <==
1 7.602445

